The transverse momentum spectrum of weak gauge bosons at N$^3$LL+NNLO

We present accurate QCD predictions for the transverse momentum pT spectrum of electroweak gauge bosons at the LHC for 13 TeV collisions, based on a consistent combination of a NNLO calculation at large pT and N3LL resummation in the small pT limit. The inclusion of higher order corrections leads to substantial changes in the shape of the differential distributions, and the residual perturbative uncertainties are reduced to the few percent level across the whole transverse momentum spectrum. We examine the ratio of pT distributions in charged- and neutral-current Drell-Yan production, and study different prescriptions for the estimate of perturbative uncertainties that rely on different degrees of correlation between these processes. We observe an excellent stability of the ratios with respect to the perturbative order, indicating a strong correlation between the corresponding QCD corrections.

==> data_paper.txt <==
#######################
# Results 1905.05171  #
#######################

# pTbin edges: [1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,22,24,26,28,30,32,34,36,38,40,45,50,55,60,65,70,75,80,85,90,95,100]

# -----------
#  Z, matched
# -----------
# ptZ_central Y_central_NLL+LO Y_low_NLL+LO Y_up_NLL+LO Y_central_NNLL+NLO Y_low_NNLL+NLO Y_up_NNLL+NLO Y_central_N3LL+NNLO Y_low_N3LL+NNLO Y_up_N3LL+NNLO
1.5 0.049020585324519625 0.031787703741822236 0.07268015489042887 0.041766157195 0.035940842365 0.047110242605 0.036763175502 0.0342582299683 0.0388626878248999
2.5 0.06177377192589127 0.04434533099187536 0.07976290568147379 0.054136437585 0.04710106172 0.05872857518 0.0486951961338999 0.0459743551570001 0.0503871842488999
3.5 0.06324842296091468 0.04974740098086894 0.0748449970443586 0.057104259115 0.05205212584 0.06053314611 0.0532087361866 0.0513049534882 0.0541696537741
4.5 0.06027809227134484 0.05034708014035019 0.06714742671984247 0.055744607425 0.05241638417 0.05803103551 0.0527149118752 0.0519757274222223 0.0536285881147
5.5 0.055845539485172624 0.04865291170355285 0.05944468395872515 0.052624217495 0.050412656705 0.054054802765 0.0506175387402 0.0501484648847999 0.0511623065395
6.5 0.051124444640458566 0.04605064622334398 0.05247179076824726 0.04880759584 0.04731513126 0.04961180052 0.0476400238829 0.0474118911124001 0.0482337105357
7.5 0.0465390963252878 0.04307445245818742 0.04699673452859332 0.044945825045 0.04405938982 0.04527388159 0.0445818052447 0.0443065377457 0.0448775063913
8.5 0.04230598930809787 0.04005682419444018 0.04278445747651266 0.041271760365 0.04073102619 0.04145777804 0.0411107515488 0.0407485394759 0.0415004185576
9.5 0.038494562735022 0.03655445819753067 0.039047827218232245 0.037808281725 0.037222369115 0.038069264015 0.0379841699031999 0.0376007643083999 0.0383359647793
10.5 0.03505992603997893 0.032648511975828076 0.036046021768416314 0.03465380187 0.03390241809 0.035103515445 0.0351236831131 0.0347514333551 0.0355130771064001
11.5 0.03199638788358694 0.029287169345213138 0.03327398839344736 0.03182167 0.030968738655 0.03239916221 0.0323222715663 0.0319379206589 0.0327541285768
12.5 0.02925515534973744 0.02636684259171973 0.03074184898594634 0.029264890225 0.02831938535 0.029908594175 0.0299057028348 0.0295583149428 0.0302093100988
13.5 0.026812557941529036 0.023822491385717015 0.028446611064844474 0.026925033065 0.025952390335 0.02763613769 0.0277681693682 0.0274663165224 0.028333057429
14.5 0.024603991991763552 0.02159068946049314 0.026319074934204267 0.024827518585 0.023856536345 0.025570405675 0.0255200347735 0.0252647908353 0.025781608528
15.5 0.022637725336389525 0.019651268874919747 0.02440984075146435 0.0229452792 0.02198535673 0.02371204407 0.023484545507 0.0232365620348 0.0236909411352
16.5 0.020886699318812374 0.017933138157514628 0.022661615674842817 0.021230854225 0.02030031015 0.021999478665 0.0219399171916 0.0216698058797 0.0222706384165
17.5 0.019285980167346395 0.016409601062104096 0.021065247114177565 0.019674149365 0.01878412891 0.02045337743 0.0204173163562 0.020136117131 0.0206761309485
18.5 0.017841342997559018 0.015054144181650964 0.019607288086528896 0.0182661149 0.017421681975 0.01903627714 0.0187917792802 0.0185868341229 0.0190525578423
19.5 0.01653797542589286 0.013846951815995157 0.018264206229515634 0.01701991152 0.01622931606 0.017770512935 0.0176372384961 0.0174022842865 0.0179164964269
21.0 0.014810093496790022 0.012278355029486099 0.016489287309277567 0.015301034955 0.014596046205 0.01603543296 0.0158211842477 0.0156425530602 0.0160705589569
23.0 0.012838022972696983 0.010510222933730162 0.014462880791164201 0.013337870265 0.012746112405 0.014032604735 0.0137842710818 0.0136020026675 0.0139770436017017
25.0 0.011180850713809365 0.009057591211457161 0.012819426095582787 0.01169507133 0.01118620501 0.012351897405 0.012219986262 0.0120861806272 0.0124381120141
27.0 0.009778048777281556 0.00786065865318164 0.011401376807358532 0.01029358243 0.009820602311 0.01092148247 0.0106434750127 0.0105365109936 0.0108198590265265
29.0 0.008580074303603913 0.006856600241561095 0.010178470766448844 0.009108644225 0.0086716140825 0.009718158956 0.00953163993606001 0.00937860549715999 0.00969099017942941
31.0 0.007560152023540212 0.006016456023780314 0.00912315785325346 0.008074660208 0.0076737582575 0.0086580847165 0.00842356686268 0.00832470731377999 0.00857667031691691
33.0 0.006676593479673587 0.005302487036605574 0.008207620699640428 0.007198849361 0.0068285085925 0.0077519915555 0.00759382517899001 0.00746145540846 0.00773351053463464
35.0 0.005910521482688058 0.004695375703607951 0.007393482393283524 0.006428008056 0.0060873455405 0.006957983111 0.00679783742411001 0.00669014575262 0.00692964414558558
37.0 0.0052436734092422554 0.004173139754320654 0.0066822413139261405 0.005759305501 0.0054491470555 0.006258743957 0.00605596034041999 0.00595496315017 0.00618209983264264
39.0 0.0046626830334531855 0.0037235582355920616 0.006051696384442584 0.0051704293685 0.0048869872305 0.005646471051 0.0054871262018 0.00539179075755 0.00560268358158157
42.5 0.0038244508530211217 0.0030823202987659616 0.005122365493048587 0.0043210816285 0.004079513117 0.004747741596 0.00457020296245 0.00449146210098 0.00467312886834835
47.5 0.002890468914604538 0.0023727140422697968 0.004057240141747886 0.003362428944 0.0031730622615 0.0037215704215 0.00357089068734 0.00351123252971 0.00365421102908908
52.5 0.002207056561303422 0.0018488278363605116 0.0032353828710017128 0.0026408059 0.0024911336705 0.002939974359 0.00282731419817 0.00277411562203 0.00289243518037037
57.5 0.0016878418055350508 0.0014408408584738242 0.002580299828025723 0.0020755304615 0.0019571682075 0.0023247483145 0.00221112067143 0.0021772909616 0.00226161698486486
62.5 0.0013027437349276028 0.0011312688348306121 0.0020664889796573327 0.0016398516265 0.001545878341 0.001845003845 0.00174560566544001 0.00171127917311 0.00178296889369369
67.5 0.0010312330185962225 0.0009056678532102236 0.0016757679610016397 0.001327950219 0.0012512678725 0.0014950936565 0.00142540947002 0.00139389438964 0.00145188786834835
72.5 0.0008329481872236588 0.0007333551958343731 0.0013724187678565646 0.0010942931045 0.0010309900575 0.00122937994 0.00116783823419 0.00114537993231 0.00118745696606
77.5 0.0006830875390974933 0.0006028840962896131 0.0011311682566213844 0.00091290139305 0.00085987775615 0.0010227451615 0.000977744160778001 0.00095814074006 0.000990718941782784
82.5 0.0005670575210833695 0.0005013258729464232 0.0009369022560916873 0.00076948625865 0.0007243645697 0.00085777713885 0.000828130788717001 0.000811120622999 0.000843512154760999
87.5 0.0004754152068254136 0.0004206695242936487 0.0007791007041656473 0.0006533436502 0.0006146111615 0.00072444578735 0.000704548641470001 0.000689697345055 0.000718007968352001
92.5 0.0004018041492626745 0.00035584715156586897 0.0006502044977539035 0.0005574172949 0.00052413016445 0.0006146630384 0.000598605321199 0.000586423541608 0.00060796211756
97.5 0.00034216998374099196 0.0003031633158947722 0.0005450042363346341 0.00047963741015 0.0004505277185 0.00052545748125 0.000512304665049999 0.000499816173736 0.000520609396399


# ---------------
#  Z, fixed-order
# ---------------
# ptZ_central Y_central_LO Y_low_LO Y_up_LO Y_central_NLO Y_low_NLO Y_up_NLO Y_central_NNLO Y_low_NNLO Y_up_NNLO
1.5 0.5491859000495865 0.49927312018441117 0.6106099680923038 0.0565578392 -0.0701606554 0.138481191 -0.131658259 -0.191575343999995 -0.0687926770000011
2.5 0.2772754435893885 0.2520766639952857 0.30828533292752636 0.129223279 0.0904080659 0.156594451 0.0366818824000001 0.00445839373999994 0.0643027683
3.5 0.17678245616872035 0.1607176260899832 0.1965516525206512 0.117136409 0.101074415 0.130580849 0.0673549850999996 0.0487359294999988 0.0813246252999992
4.5 0.12562131819329425 0.1142066926761447 0.13966771128963817 0.0992678695 0.0901248018 0.106887932 0.0675691497999987 0.0566231580000011 0.0764013663999999
5.5 0.09513031173149522 0.08648718240450692 0.1057659245922904 0.0840753719 0.078381023 0.0887353649 0.0640865790999998 0.0566230457999989 0.0695154289999987
6.5 0.07512771995164091 0.06830278637089415 0.08352572968604488 0.0717035 0.0679851523 0.0746871321 0.0588773858999999 0.0542802155999995 0.0631264398999989
7.5 0.06114065778193578 0.055587154337842226 0.0679739432394848 0.0617768012 0.0589870637 0.0643926004 0.0539222043999997 0.0508125818 0.0566973278000009
8.5 0.05090369758019009 0.046280764975961564 0.05659173943618878 0.0537841428 0.0513218849 0.0561012779 0.0481472695000003 0.0453367101999993 0.0498666430999994
9.5 0.043130434410068696 0.03921413348645797 0.04794882659257116 0.0472104347 0.0450376943 0.0492590575 0.0435374903000005 0.0419823447000002 0.0449224794999991
10.5 0.037067149752004425 0.03370205382531699 0.041207169460037774 0.0417471109 0.0398249861 0.0435648606 0.0395501665999997 0.0385876638000001 0.0404443735999991
11.5 0.032228070064507564 0.029302902128603536 0.03582666265938417 0.0372096178 0.0355068324 0.0388231078 0.0356751869999996 0.0348056555000001 0.0362760858999994
12.5 0.028293980937016405 0.02572647305744713 0.03145239321213367 0.0333476924 0.0318320864 0.0347870729 0.0325753229000001 0.0319848829000001 0.0330366725000006
13.5 0.02504857230552404 0.022776122654103226 0.02784384734894496 0.0300170586 0.0286665674 0.0313027608 0.0299466080999996 0.0293994558000004 0.0304216767
14.5 0.022334321107951416 0.020308638459979544 0.024825892720180986 0.0271749458 0.0259641557 0.0283318202 0.0270873626999996 0.0266393066999998 0.0273957319999994
15.5 0.02004078644640639 0.0182236285087779 0.022275718476403972 0.0247216941 0.0236271122 0.0257640001 0.0245873596999998 0.0241152449999996 0.0248934623999994
16.5 0.0180778778234979 0.016439187371204422 0.020093162146264998 0.0225473475 0.0215162179 0.023542916 0.0228647553999997 0.0226132607000005 0.0233120225999999
17.5 0.016388501481046425 0.01490340832018433 0.018214747287820465 0.0206485076 0.0196763839 0.0216027954 0.0211275052000003 0.0208230038999996 0.0215353088000003
18.5 0.014919289100357225 0.013567775230108658 0.0165811337543611 0.0189624098 0.0180482908 0.0198722588 0.0192257214999998 0.0190019590999997 0.0194874638999997
19.5 0.013633452487196829 0.012398847827317594 0.015151411943820303 0.0175086723 0.0166416802 0.0183835461 0.0179922740999998 0.0177058239000003 0.0181713705000001
21.0 0.012004714579579467 0.010918192765139056 0.013340423439079874 0.0155578925 0.0147698725 0.0163628607 0.0159952768 0.0157557571000001 0.0161847827
23.0 0.010217050795015115 0.009293049943253417 0.0113527436064641 0.0133919774 0.0126943196 0.0141143569 0.0138143306 0.0135757236000002 0.0139693356999998
25.0 0.008782894947700737 0.007989262495643745 0.009758147247448501 0.0116386566 0.0110169905 0.0122904685 0.0121993233000001 0.0119867371 0.0124579987999998
27.0 0.007615579893112623 0.006928043468858391 0.008460268557173467 0.0101694606 0.00961723252 0.0107530075 0.0105395344999998 0.0103520520999999 0.0107289210000002
29.0 0.006650543903854056 0.006050700219897509 0.007387322654500594 0.00895453029 0.00845912976 0.00948225203 0.00942554213999985 0.00921469620999997 0.00954472648999992
31.0 0.005844340636113388 0.005317739058027182 0.006490997675801968 0.00790738788 0.00746595166 0.00837952076 0.00829566434000007 0.00812315451999995 0.00843370744999994
33.0 0.00516243143530537 0.00469775953074919 0.0057328932031125435 0.00703004252 0.00663253044 0.00745780616 0.00747333573000006 0.00729335827000016 0.00760180288999994
35.0 0.004580951481514217 0.004169069151301885 0.00508647001754281 0.00626893527 0.0059110085 0.00665577093 0.00667797883000007 0.0065017921799999 0.00681265744999987
37.0 0.0040815786853868885 0.0037150130973060413 0.004531353572829244 0.00561132818 0.00528800512 0.00596233328 0.00593599594999993 0.00579653965999989 0.00604258364999991
39.0 0.0036486707707127364 0.0033213700071800245 0.00405015314962659 0.00503469676 0.004742863 0.00535199729 0.00537856694000002 0.00524681427999989 0.00547776570999996
42.5 0.0030293040574832066 0.0027581337778714854 0.0033617657965021807 0.00420903872 0.00396211303 0.00447924507 0.00447430624999999 0.00436175220000003 0.00454743009000007
47.5 0.0023401032494054785 0.002131308291170564 0.002595892692392199 0.00327880604 0.00308384837 0.00349334843 0.00349669278000001 0.00340832378999993 0.00356545522999997
52.5 0.0018279060040632844 0.0016653714524711872 0.002026862236021465 0.00257936851 0.00242455014 0.00275066513 0.00277092660000006 0.00269664163999996 0.00282154200000004
57.5 0.0014269168355834471 0.0013004910840422213 0.001581544388399192 0.0020307374 0.00190716511 0.00216822134 0.00216750940999995 0.00211401536000001 0.00221037914000005
62.5 0.0011217030273843686 0.0010226842069718024 0.001242706944920191 0.00160750387 0.00150891617 0.00171762778 0.00171205981999996 0.00167109507999998 0.00174479202000002
67.5 0.0009049225127578442 0.00082533837082428 0.0010020911269468247 0.00130463272 0.00122388758 0.00139512064 0.00139993558999999 0.001362601 0.00142604503000001
72.5 0.0007436465057145236 0.0006784933971631269 0.0008231234254993724 0.00107782819 0.00101078258 0.00115318943 0.00114817841000002 0.00112258793000001 0.00116818536999999
77.5 0.0006190998909295197 0.0005650659276653424 0.0006849523964440162 0.000901152502 0.00084483386 0.000964652971 0.000962666254000017 0.000938178213999998 0.000979005092999983
82.5 0.0005204156186775277 0.00047516966728367027 0.0005755071317598892 0.000761042835 0.000713311427 0.000814920398 0.000816568034000009 0.000794849673000021 0.00083288278399998
87.5 0.00044081444594252784 0.00040263755025859993 0.0004872561926987151 0.000647235191 0.000606534368 0.000693279129 0.000695593991999997 0.000677303440000009 0.000708756179000009
92.5 0.0003758832742987384 0.0003428641486728612 0.00041529503329238435 0.0005530265 0.000518272731 0.000592355826 0.000591622311999989 0.000576885169999995 0.000601590648999993
97.5 0.0003224259804792018 0.000293354155052894 0.000356071851215134 0.000476338804 0.000446311754 0.000510395217 0.000506829809000008 0.000493976957999992 0.000516368544000004


# ---------------
#  W+, matched
# ---------------
# ptWp_central Y_central_NLL+LO Y_low_NLL+LO Y_up_NLL+LO Y_central_NNLL+NLO Y_low_NNLL+NLO Y_up_NNLL+NLO Y_central_N3LL+NNLO Y_low_N3LL+NNLO Y_up_N3LL+NNLO
1.5 0.059309296011004424 0.03753145060687713 0.08816757781230827 0.05037386891 0.042550779035 0.057721734085 0.0438987144912 0.0409481342164 0.0464579840773
2.5 0.07350118071023232 0.0521873568619874 0.09358374727851373 0.06459218584 0.0553495374 0.07069834096 0.0576163097087 0.0539689624476001 0.0599029467478
3.5 0.0735689410430645 0.05801320655185552 0.08519589592392321 0.06711518535 0.060644707715 0.071109919835 0.0622031321464999 0.0590596561221001 0.0638754374648
4.5 0.06870320292793872 0.058047648423503184 0.07451389855583684 0.06434610264 0.06037339311 0.066567148895 0.0611995895573 0.0599711975556001 0.0624131215049
5.5 0.06241739886692155 0.05530089768736507 0.06448592998470304 0.05958866102 0.057310505935 0.06075765645 0.0582049724981 0.0576378167704999 0.0587631102286
6.5 0.056098327679459215 0.051556118446411114 0.056849929402755406 0.054396560535 0.05312428241 0.054792509215 0.0537090354991999 0.0533217332405999 0.054218490699
7.5 0.05022487124385683 0.04756147178538844 0.05103683191251562 0.04934493757 0.048773310745 0.049551224225 0.0493296062211 0.0487999959396 0.0498258847534
8.5 0.04498561306432636 0.04213338218482432 0.04610061164145435 0.044602903295 0.043750879235 0.04507844258 0.0449468206506 0.0443221742212 0.0453983711686
9.5 0.04031608260519837 0.036863471948290316 0.04199297123580803 0.04037773891 0.039248848365 0.04111778448 0.0412574576337 0.0407079517686 0.0417442541769
10.5 0.03622852156166567 0.03242938137542284 0.038220871178861415 0.036522707355 0.035280847 0.03744368803 0.0370799891038 0.0364327185796999 0.0377126841041
11.5 0.03261890219836694 0.028664500627005873 0.03483948308335416 0.033112764225 0.031769597355 0.034155959505 0.0340323857889 0.0335173302384 0.0344631163441
12.5 0.029455804822943188 0.02545539492591753 0.03178519222014364 0.030071435325 0.028703493605 0.03117645814 0.031104684862 0.0306647610946 0.0316540730568
13.5 0.02667488976994392 0.02271567006357822 0.029037502875199572 0.02736643327 0.02599246751 0.02852355483 0.0281628515201 0.0277080073431 0.0286519043957
14.5 0.024186934893699386 0.020356890653079773 0.026576028360039583 0.024949296755 0.02361484389 0.02610163327 0.0259021232575 0.0255271133862 0.0264581794351
15.5 0.022012289215968983 0.018311687841434554 0.024360729639831824 0.022833134135 0.02155059236 0.02398138932 0.0237197176269 0.0233912069477 0.0241578358755
16.5 0.020072316203927132 0.016529524245907812 0.022370965846864266 0.02089395048 0.01969110086 0.02201513677 0.0219815378607 0.021584443892 0.0223556977264
17.5 0.018348751223272952 0.014982912917098301 0.020595064805601027 0.01918437281 0.01804834194 0.020292145145 0.0197864310437 0.0195434349911 0.0201038519191
18.5 0.016792240306880202 0.013610427713937612 0.01894064197937484 0.01761249932 0.016567327915 0.01867812847 0.0186085946615 0.0180618075676 0.01898403717
19.5 0.015391220303427655 0.012398076257306268 0.01750031204118796 0.016226140455 0.01527017783 0.01724687139 0.0169296905542 0.0166902588158 0.0172247288133
21.0 0.01357699696953546 0.010845744562098913 0.01568848104760867 0.01437150053 0.01355627591 0.015344335065 0.0151122461444 0.0148749109596 0.0154144751596
23.0 0.011518855810717099 0.009119868536655418 0.013604503341713647 0.012279531725 0.01160261934 0.013191451235 0.012905850241 0.0126913048963 0.0131734367138
25.0 0.009820102473680814 0.007723083888499016 0.011853597629651047 0.010531700425 0.0099179558595 0.01140754557 0.0111249569803 0.0109226223706 0.0113763319489
27.0 0.008404404996784354 0.006581658942082902 0.010379028995236295 0.0090856778965 0.008532675826 0.0099190456585 0.00960613782313999 0.00944066090495999 0.00984170471707001
29.0 0.00721515540620421 0.005635604441958597 0.009113685833148588 0.0078558391175 0.0073578151325 0.00864218576 0.0083343765047 0.00813563518474 0.00855100495996
31.0 0.00620732005293595 0.00484465803802242 0.008029146754342464 0.0068093507975 0.0063672504195 0.0075517040045 0.00726254874329999 0.00713089800631999 0.00746203869146001
33.0 0.00534369116239386 0.004177347524249031 0.007093819543470992 0.005912257482 0.0055185665105 0.006610090028 0.00631345227269 0.00615433615604 0.00649722576753
35.0 0.0046079454465009495 0.0036073100566295646 0.006279256006521017 0.0051388632155 0.004790043821 0.0057884357815 0.00549278602242999 0.00536137393497 0.00566461455340999
37.0 0.003965209790703639 0.003114036477646298 0.005563441876225983 0.0044616471115 0.004155171716 0.0050655319345 0.00468190500525 0.00462400235834 0.00484563174517
39.0 0.0034032903214782917 0.0026809581336191823 0.004916969988068287 0.0038622828425 0.0035928970425 0.004422948676 0.00415540599711 0.00404999347608 0.00430014083844
42.5 0.0026338537064648946 0.0020913991690052923 0.004010647933753608 0.003039229272 0.002823215203 0.003520935174 0.0032891607287 0.00319718415753 0.00340949075206
47.5 0.0018753781118692858 0.0015222639610763978 0.003053984947714028 0.002229956121 0.002070856894 0.0026103793945 0.00241069737637001 0.00234826029383 0.00249782247649
52.5 0.0013828156774006617 0.001152660516259485 0.0023765020227824118 0.00169978898 0.001579294141 0.001991456262 0.00185118978043 0.00179339348707 0.00190984206802
57.5 0.0010470790202320667 0.0008960802715265003 0.001874553108553667 0.001329250067 0.00123629244 0.0015539264815 0.0014393289591 0.00140072805015 0.00147725261643
62.5 0.0008109217600886342 0.0006998756877838241 0.0014924758940704885 0.0010564139785 0.00098359902465 0.0012281078735 0.00115198509526 0.00111572572411 0.00117478417413
67.5 0.0006400219796520723 0.0005545643975090053 0.0011969878285255087 0.0008531439951 0.00079532836995 0.00098453278265 0.000929513268344001 0.000903313249033 0.000952740061873001
72.5 0.0005130472305656441 0.00044624229398062545 0.0009650538520717955 0.0006980108646 0.0006508215644 0.00079784944015 0.000757139807684 0.000734754728232 0.000777825649566
77.5 0.0004167559857016112 0.0003634180323858649 0.0007813179974488716 0.00057561108675 0.0005368493465 0.00065205614175 0.000624626273726999 0.00060800379631 0.000637512656316999
82.5 0.0003422553717201904 0.00029909248698687383 0.0006358267967340403 0.00047945488035 0.00044704773745 0.0005381310753 0.000523461017912 0.000508324422783001 0.000535425134584
87.5 0.0002838961601064893 0.00024838830822229154 0.0005198107000635499 0.00040206314635 0.0003748600321 0.0004473242515 0.000437662679802999 0.000423904816025 0.000448529903191
92.5 0.00023743618532749976 0.00020788609767288246 0.0004269301230363842 0.0003397496806 0.0003165543836 0.00037484547425 0.000368163735919 0.000358392453798999 0.000376452887581
97.5 0.0001999552595668419 0.00017509623760239012 0.0003525310260717784 0.00028822675635 0.00026852966735 0.00031544322945 0.000312037922431 0.000302900316069999 0.000319213271574


# ----------------
#  W+, fixed-order
# ----------------
# ptWp_central Y_central_LO Y_low_LO Y_up_LO Y_central_NLO Y_low_NLO Y_up_NLO Y_central_NNLO Y_low_NNLO Y_up_NNLO
1.5 0.5832368662682568 0.5250030021901706 0.6565124247481544 0.101544531 -0.0253204336 0.181951999 -0.0918487793999984 -0.154771218000002 -0.0266393691000003
2.5 0.2909709524858166 0.2619212599018276 0.3275233146845804 0.153898871 0.116873981 0.180337869 0.0617151533999995 0.0267374775000002 0.0890080570999999
3.5 0.18354079415505398 0.16521854165750194 0.2065945334153405 0.132070785 0.117056983 0.144668618 0.083843174200001 0.0644012280999996 0.0950657028999995
4.5 0.12911032129032807 0.11622329332659243 0.14532475235013254 0.108935064 0.100585735 0.115819425 0.0807609426000009 0.0693336012999994 0.0885110053000012
5.5 0.0968421446991371 0.08717738973398048 0.1090018666826984 0.0904000347 0.0853867714 0.0944497662 0.074636031000001 0.0686768938999983 0.0792451754000007
6.5 0.07577170359189389 0.06821099664939323 0.08528382709967708 0.0758303453 0.0724312552 0.0790108617 0.0657678611999997 0.0616674078000008 0.0689759303999992
7.5 0.06111246817883098 0.05501564849131135 0.06878251809259517 0.0645067002 0.0615566446 0.0672802309 0.0584546234000006 0.0559629269999992 0.0607075306000002
8.5 0.050433002325584675 0.04540263790773125 0.05676108538144642 0.0553945691 0.0528409697 0.0578076738 0.0516560174999994 0.0497366997000004 0.0531332387999992
9.5 0.04236288811860822 0.03813840692838055 0.04767689460352953 0.0481001924 0.0458858868 0.050202345 0.0465931357999989 0.0455129544999991 0.0472411057999998
10.5 0.036102561685613876 0.0325032630559845 0.040629868146267456 0.0420758578 0.0401464778 0.0439142727 0.0405446544000005 0.0398911435000002 0.041169628700001
11.5 0.031126352114532185 0.028023976447107746 0.03502836080260596 0.0370879302 0.0354039335 0.0386993013 0.0368194885000003 0.0360038984 0.0373127930000001
12.5 0.02710634642651577 0.02440541881585845 0.030503194705861048 0.0329086131 0.0314265038 0.0343319863 0.0331926557000005 0.0326364477999997 0.0333210406999998
13.5 0.023804787899639024 0.021433553336184907 0.02678677094186621 0.0293474775 0.0280015043 0.0306021385 0.0295175762000002 0.0290717224999997 0.0298351225999999
14.5 0.02105573731566157 0.018959018851930742 0.023692288323677646 0.0263077694 0.0250521305 0.027484687 0.0269454640000005 0.0265449339999997 0.0272014365000004
15.5 0.018740363289453832 0.016874843671214945 0.02108599317758797 0.0237442541 0.0225706857 0.0248693948 0.0244290276000006 0.0240518114000004 0.0247065791000001
16.5 0.0167727825327455 0.015103727230263542 0.018871200642219033 0.0214589802 0.0203692812 0.0225186141 0.0225480202000004 0.0221195045 0.0227400288000003
17.5 0.01508429942107381 0.013583831135938529 0.01697058687824049 0.0194914619 0.0184769416 0.0204941497 0.0199718931999998 0.0197265523999997 0.0202795168999998
18.5 0.013625003785101009 0.012270239437418451 0.015327954796613308 0.0177339995 0.0167937518 0.0186719461 0.0188252326999997 0.0183946774999998 0.0191156385000001
19.5 0.012353473617471522 0.011125651481164844 0.013896700319336541 0.0162091086 0.0153323962 0.0170929004 0.0169489258999997 0.0166199095 0.0172695923
21.0 0.010748516429236687 0.009680904573319604 0.012090165796275254 0.0142375853 0.0134515718 0.0150381002 0.0150521160000001 0.0146994980999999 0.0153442121
23.0 0.008997653086134538 0.008104781050756349 0.01011945573018408 0.0120512961 0.0113698719 0.0127550939 0.0127515144000002 0.0124401668999999 0.0129915078000002
25.0 0.007603695353467332 0.006849906929910554 0.008550524089017797 0.0102734874 0.00968131245 0.0108902813 0.0109408251000001 0.0106641304000001 0.0111557793999997
27.0 0.0064750589852536344 0.0058338418201062114 0.007280280627792568 0.0088286613 0.00831077723 0.00937348854 0.00940721854000003 0.00912265656999994 0.00957799200000008
29.0 0.005546828231204004 0.004998152097411224 0.006235652766848787 0.00761225009 0.0071601119 0.00809073269 0.00813896952999989 0.00791189865000002 0.00830761419
31.0 0.004772414656279311 0.004300899851596707 0.005364200245325246 0.00659404802 0.00619711682 0.00701612913 0.00708036171999994 0.00689414669000014 0.00723044503999994
33.0 0.004119245610616995 0.003712769849460118 0.004629249546638181 0.00572168722 0.00537466699 0.00609226298 0.00614475026 0.00596017149000016 0.00625034567999989
35.0 0.003560581457390466 0.0032096871220690937 0.004000709112854495 0.00497394235 0.00466924096 0.00530155573 0.00534096616000007 0.0051846181100001 0.00544594324999998
37.0 0.0030763635133325695 0.002773595551722463 0.0034560007032651274 0.00432145736 0.00405400001 0.00460979449 0.00454147497000007 0.00447982026000005 0.00463714325999996
39.0 0.00265060652233462 0.0023901042244455217 0.0029771339793578933 0.00374300254 0.0035093243 0.00399576714 0.00403924687000006 0.00392381071000004 0.00411713279000004
42.5 0.002070321135528652 0.0018673384813854498 0.002324596853815808 0.00294861271 0.00276192879 0.0031517786 0.00319776645999993 0.00309959602000008 0.00327169677999993
47.5 0.0015095540738222057 0.0013620939234807229 0.0016941072380287192 0.00217083732 0.00203168002 0.00232325759 0.00234604650000001 0.00227783846999995 0.00239019861000003
52.5 0.0011447123950707905 0.0010333155876793398 0.0012839996884465466 0.00166061609 0.00155305937 0.00177938375 0.00180591017000003 0.00174958485999997 0.00184758750000001
57.5 0.0008907765909576427 0.0008044300241368818 0.000998638929164275 0.00130294786 0.00121769242 0.00139732485 0.00140660704000001 0.00136349993000002 0.00143460541000003
62.5 0.0007067220909672933 0.0006384902709940299 0.0007918742866533934 0.00103888261 0.000970468314 0.00111476675 0.00112821092 0.00109193180000002 0.00115243155000001
67.5 0.0005691115608281061 0.0005143887172011086 0.0006373395721348985 0.000841622422 0.000785941694 0.000903592911 0.000911942203000016 0.000884936541000009 0.00093292603000001
72.5 0.0004639079819493963 0.0004194838419575131 0.0005192391612608205 0.00069013882 0.000644241073 0.000741414055 0.000744127570999992 0.000720348020999992 0.000762466322
77.5 0.00038196484641497277 0.00034553762347566686 0.0004272959755661887 0.000570302745 0.000532344482 0.000612820962 0.000614844057000004 0.000597575188999992 0.000626770593000009
82.5 0.00031723066056297264 0.0002871005744471189 0.0003546892611148378 0.000475712526 0.000444006595 0.0005112365 0.000516094817000003 0.00050139794400001 0.000526635085999994
87.5 0.00026546168874967967 0.0002403501991639745 0.000296650812013044 0.00039948043 0.000372752721 0.000429501122 0.000432040579000011 0.00041871028700001 0.000441513384000005
92.5 0.00022365919978313277 0.00020237856933369436 0.0002498064658146504 0.000337888489 0.00031529072 0.000363294738 0.000363831888000004 0.000353381329000003 0.000370973387000003
97.5 0.00018949297787005382 0.00017102135840416644 0.0002115332200582687 0.000286950701 0.000267732987 0.000308538993 0.000308678207999995 0.000300341691999996 0.000315312575000004


# ---------------
#  W-, matched
# ---------------
# ptWm_central Y_central_NLL+LO Y_low_NLL+LO Y_up_NLL+LO Y_central_NNLL+NLO Y_low_NNLL+NLO Y_up_NNLL+NLO Y_central_N3LL+NNLO Y_low_N3LL+NNLO Y_up_N3LL+NNLO
1.5 0.05673670222467682 0.03526391646335823 0.0852500534744618 0.048138323765 0.04057567467 0.05517807018 0.0413239244074075 0.0379798503411412 0.0439252140871935
2.5 0.07130357636275776 0.049876218833712044 0.09150312199284072 0.062495490825 0.053422551265 0.06856264926 0.0552499099914915 0.0516888113221775 0.0576627145533955
3.5 0.07200148735947018 0.05618401402557768 0.0839042960757776 0.065625083335 0.05911792574 0.069601010255 0.0604950961152153 0.0579501246542036 0.0624962784065246
4.5 0.06767677901936531 0.05666103593238972 0.0738053655158174 0.063300505865 0.05934182618 0.065673910735 0.059926795142943 0.0586305859729999 0.0611801135471372
5.5 0.06180337645516071 0.05439019538760473 0.06416632319163101 0.059007385175 0.05656535663 0.06021002321 0.0573505467186186 0.0565099649962701 0.0578024872246338
6.5 0.055791451822434945 0.050992442550806705 0.056514760943513265 0.054064447445 0.05269376336 0.05452466066 0.0530821892249249 0.0525201529364919 0.0537975618224422
7.5 0.05013982602962769 0.04725126586808154 0.050874236276855 0.049222511535 0.048552539785 0.049429193575 0.0493816314652653 0.0487359791112904 0.0498013543983984
8.5 0.04505017445137971 0.04237392093166348 0.046066268583322245 0.04464415663 0.04379982585 0.045087932375 0.0450303026607608 0.0444787959339954 0.0457607124893894
9.5 0.040507387159635866 0.03720022313871907 0.04212255079228577 0.040515167215 0.03942149495 0.041215598355 0.0411023032952953 0.0405161228292056 0.0420446274387387
10.5 0.036503806879901846 0.03282995447763182 0.03847907880248391 0.03676711434 0.03551065803 0.037621502045 0.0374756156743743 0.036907849817173 0.0379972789485486
11.5 0.03296331533438279 0.029098147385210882 0.03516625283216057 0.03341094205 0.032079741915 0.034400597855 0.0344399587630631 0.0339158467980926 0.0348296320174174
12.5 0.02983225759966779 0.025910738698497804 0.03217876788925633 0.030393693155 0.029043071385 0.031467795105 0.0315842839165165 0.0310523493434605 0.0319509292914915
13.5 0.027065099479746113 0.023186939864451972 0.029481351226763874 0.027723450975 0.026383551765 0.02885322893 0.0289693409820821 0.0284435380208447 0.0294337979665666
14.5 0.024622915864577766 0.020815082296871013 0.02704026213054056 0.025352603185 0.0240477147 0.02648470981 0.0261894423025025 0.0258560282449767 0.0266140179552805
15.5 0.02243423205826378 0.01877366347469378 0.024851254431378367 0.023197667805 0.02195862074 0.0243448403 0.0241140209199199 0.0237714946012262 0.0249020113111111
16.5 0.02051005895728586 0.01697474923508069 0.022862274593602905 0.021294628775 0.020121795565 0.02240851036 0.0223389889294294 0.0219721943619891 0.0228071144982983
17.5 0.018766351219827504 0.015406197495241192 0.021078625634101567 0.01956702637 0.018471326135 0.020649696375 0.0204746770557558 0.0200568188211718 0.020870169706
18.5 0.017211504184932114 0.014013849001660916 0.019442493256393467 0.01799874701 0.01699713502 0.019056223305 0.0187480917148148 0.0184968580558583 0.0190937622167167
19.5 0.01579484302832168 0.012788890658363972 0.01795486022907733 0.01660450562 0.015693926985 0.017618365285 0.0172960051147147 0.0169414512937417 0.0176393415469469
21.0 0.013969295015591687 0.011200185092228643 0.016101494299415875 0.01474544793 0.01396915245 0.01571055796 0.0154457106396396 0.0151130774001331 0.0157270408139381
23.0 0.011881708370044486 0.00943546374302312 0.01400493555117116 0.012631294805 0.011945991565 0.013530871995 0.0133299690366366 0.0130716140956059 0.0136231471791792
25.0 0.010149619523104947 0.008001293737331328 0.012226795152951941 0.01085857681 0.01024013444 0.01172666586 0.011515416816016 0.0112562521090546 0.0117624175753319
27.0 0.00870710165476185 0.006824176207016197 0.010718791084332935 0.0093746019125 0.0088197334245 0.01020072484 0.0099294294705906 0.00973827786934754 0.0101643564164823
29.0 0.007478055452834198 0.005846592058609823 0.00942932469024188 0.008118830193 0.007616678694 0.008901956489 0.00867071736978979 0.00845892748117178 0.00888633292186946
31.0 0.006441721628299757 0.005027180745787507 0.008317300790801674 0.007048411437 0.0065979527425 0.0077886590175 0.00755544259678678 0.00740993087657789 0.00775478834850663
33.0 0.005549401711247792 0.004332985332228589 0.007353988030604275 0.00611811942 0.005719839806 0.0068110241675 0.00657359246343344 0.00642902998356858 0.00675776247611726
35.0 0.004780324335832087 0.0037378604736520993 0.006505848475640619 0.0053138184095 0.0049632098665 0.005965970314 0.00570249217653654 0.00556243443018642 0.00587509709691372
37.0 0.004108413670536493 0.003221879063682709 0.005760199731791205 0.004613040938 0.0043027538175 0.005214664868 0.00494392239045046 0.00485091776117177 0.00510418151700222
39.0 0.0035233107476919656 0.0027680407282266173 0.005088551648815498 0.003983100644 0.003709759935 0.0045439428395 0.00429465182300301 0.00418435410298269 0.00444027038471238
42.5 0.0027160541348125954 0.002149499904509433 0.00414061388147553 0.003122408517 0.002903220454 0.003605455203 0.00336882915670671 0.00329649065300932 0.00349118415939159
47.5 0.0019253196600341083 0.0015559144473021424 0.003141546594717548 0.002283624684 0.002121057274 0.00266299975 0.00245932014367368 0.00240039382756325 0.00254795494287611
52.5 0.0014125416807940772 0.0011723995703331268 0.0024360671207179774 0.0017330112135 0.001609944608 0.0020262186025 0.00187967031908909 0.00182490135776298 0.00193882334801991
57.5 0.001065373241438783 0.0009073670267429667 0.001914246063869518 0.0013487500415 0.0012541619615 0.0015749059225 0.00146851351159159 0.00142308483238349 0.00150617718494469
62.5 0.0008214189738796173 0.0007065335105539861 0.0015186762526539388 0.001069501058 0.00099532901055 0.001243601404 0.0011614749037037 0.00112907912491345 0.00118787151049
67.5 0.0006452562831093412 0.0005573036144123966 0.0012122558217093626 0.00086039668465 0.00080131558025 0.0009932267805 0.000937796507096097 0.000909662395202396 0.000957266621773001
72.5 0.0005147814968736508 0.00044630745462967967 0.0009730817461252039 0.0006996139074 0.0006518371344 0.00080115901455 0.000760604338398399 0.000739638256078562 0.000781905408957
77.5 0.0004164160453120402 0.0003616852643969715 0.0007847601729357833 0.0005758577461 0.0005363234676 0.00065386434015 0.000624439438312312 0.00060617359847936 0.000637039506214214
82.5 0.0003403768541117902 0.0002962200980916929 0.0006356309747469702 0.0004770695705 0.00044431326175 0.00053699103245 0.000518004588167168 0.000503358770075899 0.000529231274988
87.5 0.00028087914225696233 0.0002447926451739857 0.0005174008722488965 0.00039841189725 0.0003709257038 0.00044473884115 0.00043517921664965 0.000418875460716378 0.000440617145209
92.5 0.0002337677888027967 0.00020377865986918043 0.00042336955685902123 0.00033484107515 0.00031155120695 0.0003709198693 0.000364485414438438 0.000353569976776298 0.000372570778409
97.5 0.00019592494831135454 0.00017088152552022784 0.0003480061441677451 0.0002831487828 0.00026334129735 0.000311220752 0.000308309683870871 0.000298551746673768 0.000318297606797


# ----------------
#  W-, fixed-order
# ----------------
# ptWm_central Y_central_LO Y_low_LO Y_up_LO Y_central_NLO Y_low_NLO Y_up_NLO Y_central_NNLO Y_low_NNLO Y_up_NNLO
1.5 0.5772095694856043 0.5205621951951076 0.6481867742877243 0.0974166114 -0.030108397 0.178061288 -0.107986153 -0.168556107000004 -0.0384665104000008
2.5 0.28880065342694095 0.2604602976740744 0.32430934042812387 0.152358309 0.115193566 0.179386068 0.0585926209999998 0.0238279222000004 0.0855162720999993
3.5 0.18263799757696142 0.16471740640951726 0.20509077738889103 0.13165934 0.116215819 0.144543429 0.082686428099999 0.0664305807999999 0.0969886022999999
4.5 0.12878957683979952 0.11615426636723014 0.14461989858628743 0.109048543 0.100392221 0.116109672 0.0797444051000019 0.0689100541999996 0.0879358082000005
5.5 0.09681772219893714 0.0873205022537491 0.10871600923448976 0.0908231636 0.085606444 0.0949760831 0.074211634900001 0.0674520363999997 0.0787102577999999
6.5 0.07592292470368545 0.0684766160140381 0.08525140017500799 0.076411252 0.0728192526 0.0797812925 0.0652858838999994 0.0627147378999985 0.0693794967999987
7.5 0.06136269428474861 0.05534555001367569 0.068900407817714 0.0651487701 0.0620389702 0.0680841023 0.0594769969000006 0.056387806999999 0.0605586951999996
8.5 0.05074155181874729 0.04576694412974314 0.056972948887613284 0.0560832457 0.0533926755 0.0586294976 0.0522886589000002 0.0512292992000002 0.0538937674999995
9.5 0.04271228373984548 0.03852580940044725 0.04795613439497992 0.048801759 0.0464651281 0.0510217309 0.0464607772000005 0.0453249567000007 0.0476145351000008
10.5 0.03646573832542588 0.03289241250386332 0.0409413014495581 0.0427686219 0.0407337916 0.0447071389 0.0414436309000007 0.0400982408999993 0.0419649586000008
11.5 0.03150396721747151 0.02841768631957753 0.035369251449232975 0.0377863666 0.0360079721 0.0394858052 0.0375731267000005 0.0368685822999997 0.0377678361000001
12.5 0.027485727299555007 0.02479387413270495 0.030856785012643995 0.0335737841 0.0320105936 0.0350723338 0.0339777938000002 0.0333566973000004 0.0345030548000002
13.5 0.024179585166449025 0.021812254730586456 0.027144010766450233 0.0300230471 0.0286077433 0.0313520086 0.0307614054000004 0.0301698629999999 0.0311730799999998
14.5 0.021422533967371593 0.01932581840308234 0.024047878208903084 0.0269815387 0.0256570192 0.0282514314 0.0272696257000002 0.0270863129000003 0.0279464775999999
15.5 0.019102117380268013 0.017233166141854217 0.02144207091214878 0.0243391707 0.0231065919 0.0255418898 0.0249174559000005 0.0245069190999998 0.0256731606999996
16.5 0.017123074175447894 0.01544836169996211 0.01921965021747185 0.0220648174 0.0209140129 0.0232041271 0.0229636468999997 0.0224776933999997 0.0235339865999998
17.5 0.015422103068252313 0.013914345593682653 0.017309486117514372 0.0200471406 0.0189832445 0.0211151887 0.0208481715000002 0.0204292866999999 0.0212042279999998
18.5 0.013949317640343128 0.01258609862901594 0.015655601337958513 0.0182809645 0.0172900052 0.0192873889 0.0189202994 0.0185584659999997 0.0191741072000002
19.5 0.01266646518416159 0.011429141739092485 0.014215009619425789 0.0167262293 0.0158040187 0.0176712259 0.0173592606999999 0.0168519837999997 0.0176624311000002
21.0 0.01104005053887408 0.00996231290725269 0.012388652194983751 0.0147191557 0.0138898169 0.015577394 0.0154188770999999 0.0150833402999998 0.0156280257000003
23.0 0.009262412623342264 0.0083590721402505 0.010392524157072591 0.0124865224 0.0117655077 0.0132425523 0.0132285193000002 0.0129009779 0.0135384906000003
25.0 0.00784167590503354 0.007077677149648243 0.008797229557041764 0.0106653761 0.0100382199 0.0113279139 0.0113678906000001 0.0110439459000001 0.0115744458000001
27.0 0.006686680710502435 0.006035919092643172 0.00750039211312592 0.0091678854 0.00862087188 0.00975067438 0.0097515715999999 0.00949394655999999 0.00995664988000017
29.0 0.00573327420508174 0.005175942270711886 0.006429968323926782 0.00791710011 0.00743820768 0.00843089551 0.00849788510999989 0.00823533587999992 0.00868198932999993
31.0 0.004935314869256857 0.004456133515371941 0.005534142354154559 0.00686207267 0.0064416334 0.00731522543 0.00738893531999994 0.00719537110000002 0.00758121845999995
33.0 0.004259385659027504 0.003846355284941372 0.0047753851580406015 0.00595212896 0.00558473908 0.00634970656 0.00641637214000002 0.00621277883000002 0.00659627460999987
35.0 0.003679669026197041 0.0033233241882825726 0.004124710140090582 0.00517053245 0.00484816501 0.00552057012 0.00555740443999988 0.00538347376999999 0.00567453804999988
37.0 0.003175127635112629 0.0028680650066589264 0.003558490397890357 0.00448972474 0.00420650739 0.0047986147 0.00481322386999989 0.00467614667999996 0.00490720742999989
39.0 0.00273007399480224 0.0024664261521288866 0.0030591178836494315 0.00387610676 0.00363048758 0.00414519794 0.00418010469000001 0.00406135791000006 0.00430217740000006
42.5 0.0021232106452150346 0.001918670808515799 0.0023783280455907272 0.00304068499 0.0028452849 0.00325607878 0.00327718749999994 0.00318535372000003 0.00337465002999999
47.5 0.0015400158652828955 0.0013922121181774827 0.0017241950898509773 0.00222876429 0.00208333149 0.00239006837 0.00239476097000004 0.00232286072000002 0.00244967383000002
52.5 0.0011624873222814802 0.0010513486652348413 0.001300845102894166 0.00169698016 0.00158516779 0.00182173412 0.00183435049 0.00177310859999998 0.0018752457
57.5 0.0009008739085555773 0.0008150900508584247 0.0010075632301607795 0.00132494673 0.00123680022 0.00142360264 0.00143607154000001 0.00138875740000002 0.00146174539999997
62.5 0.000711739112633869 0.0006442417376754994 0.0007956033938238738 0.0010537154 0.000983260369 0.00113291339 0.00113774036 0.00110294538999999 0.00116209101999999
67.5 0.0005707223044026044 0.0005168226130552789 0.000637626339645947 0.000850064886 0.000792823528 0.000914491225 0.000920317480000005 0.000892646714999984 0.000944356995999992
72.5 0.00046319412370967596 0.00041963280836134766 0.0005172130675281883 0.000692735843 0.000646073315 0.00074558792 0.00074767946600002 0.000725711970999997 0.000768014003000006
77.5 0.0003797509407778454 0.00034418706460179747 0.00042380964206678584 0.000571202248 0.000532550239 0.000614929478 0.000614769064000005 0.000597368167000002 0.000629666354999995
82.5 0.0003139456670640417 0.0002846669587194928 0.00035018216045648034 0.000473898026 0.00044178052 0.000510284103 0.000510731631999995 0.000496711976000004 0.000523288655000004
87.5 0.000261526368557341 0.00023665928948946036 0.0002915580668790385 0.000396269922 0.000369356349 0.000426875282 0.000429662236000003 0.000414627224000002 0.000436007353000003
92.5 0.00021923464800375215 0.00019784203549313428 0.0002442825089299161 0.000333319246 0.000310613593 0.000359093062 0.000360247816999994 0.000349457730999999 0.000368574717000001
97.5 0.00018488896334964978 0.00016640641926377598 0.0002059074242053427 0.00028210852 0.000262887518 0.000303959886 0.000305035244000006 0.000295825364000001 0.000314241385000003

